Generic Deriving of Generic Traversals

Functional programmers have an established tradition of using traversals as a design pattern to work with recursive data structures. The technique is so prolific that a whole host of libraries have been designed to help in the task of automatically providing traversals by analysing the generic structure of data types. More recently, lenses have entered the functional scene and have proved themselves to be a simple and versatile mechanism for working with product types. They make it easy to focus on the salient parts of a data structure in a composable and reusable manner. In this paper, we use the combination of lenses and traversals to give rise to an expressive and flexible library for querying and modifying complex data structures. Furthermore, since our lenses and traversals are based on the generic shape of data, we are able to use this information to produce code that is as efficient as hand-written versions. The technique leverages the structure of data to produce generic abstractions that are then eliminated by the standard workhorses of modern functional compilers: inlining and specialisation.

==> bench-results/geniplate.csv <==
Name,Mean,MeanLB,MeanUB,Stddev,StddevLB,StddevUB
main/map/small/geniplate,1.9038170490245025e-2,1.7797182144930347e-2,1.9785974454493337e-2,2.0143754598074735e-3,9.410710351276726e-4,2.8919152697906925e-3
main/update/logic/geniplate,3.878085938123759e-2,3.618282839508031e-2,4.063944059224137e-2,3.937841175680461e-3,2.749619321659024e-3,4.913000790417521e-3
main/update/hsmodchar/geniplate,2.8445457451404907e-2,2.5436635611948033e-2,3.042766658061671e-2,4.546230953403237e-3,2.957254733099036e-3,5.63201154073622e-3


==> bench-results/gl.csv <==
Name,Mean,MeanLB,MeanUB,Stddev,StddevLB,StddevUB
main/map/small/gl,2.0444366538212404e-2,1.9113613721668282e-2,2.1311302978597072e-2,2.423537479718568e-3,1.5796025716540484e-3,3.119255378516073e-3
main/update/logic/gl,3.8611496845313675e-2,3.591966882738797e-2,4.030530816998841e-2,3.8803143340746427e-3,2.555837007316212e-3,4.728803672499864e-3
main/update/hsmodchar/gl,2.8210251929673694e-2,2.566867205707046e-2,3.0137431772500764e-2,4.533822329097611e-3,2.9850688724264423e-3,5.597011331964265e-3


==> bench-results/hand.csv <==
Name,Mean,MeanLB,MeanUB,Stddev,StddevLB,StddevUB
main/map/small/hand,1.895794834891569e-2,1.767846253264421e-2,1.9647296730481406e-2,2.02121332679722e-3,9.933215670010736e-4,2.9614965186098813e-3
main/update/logic/hand,3.7199049106781415e-2,3.487067028589166e-2,3.898105923829135e-2,3.743506305487193e-3,2.482538224086123e-3,4.615587143893654e-3
main/update/hsmodchar/hand,2.80933830375387e-2,2.5558425541780012e-2,2.9926479408958248e-2,4.217033133085833e-3,2.86849615658296e-3,5.2981320412266745e-3


==> bench-results/lens.csv <==
Name,Mean,MeanLB,MeanUB,Stddev,StddevLB,StddevUB
main/map/small/lens,7.278509445994573e-2,7.083518744793871e-2,7.414107621434556e-2,2.6553866641693047e-3,1.0735191015562215e-3,3.4254810735718567e-3
main/update/logic/lens,0.16404074147948527,0.15226567099883756,0.17689348192561927,1.6133264343178567e-2,1.1966375061427998e-2,1.7601918858126075e-2
main/update/hsmodchar/lens,7.180425227920699e-2,6.661803516297249e-2,7.532621451630309e-2,6.577979030526187e-3,2.8566818677341257e-3,8.485444658401894e-3


==> bench-results/one-liner.csv <==
Name,Mean,MeanLB,MeanUB,Stddev,StddevLB,StddevUB
main/map/small/one-liner,0.15811045467800186,0.1580000756967414,0.15821840791622746,1.849155406417888e-4,0.0,1.8698049344832566e-4
main/update/logic/one-liner,2.52777694791709,2.5184240649142438,2.53319238024643,8.397754601225531e-3,0.0,9.37980393936779e-3
main/update/hsmodchar/one-liner,0.5315680257912511,0.5232174272751525,0.5395368544293345,1.3483959288630396e-2,0.0,1.3802416077970451e-2


==> bench-results/syb.csv <==
Name,Mean,MeanLB,MeanUB,Stddev,StddevLB,StddevUB
main/map/small/syb,0.15737028216226034,0.15512195314472702,0.15913309398281467,2.8723195455405653e-3,2.0413897070127073e-3,3.7378729795301832e-3
main/update/logic/syb,0.11807492133460813,0.11393169471096938,0.12237981578114937,6.363648942499811e-3,5.820944285005278e-3,7.149746705818647e-3
main/update/hsmodchar/syb,5.489214182366958e-2,5.0472281483875225e-2,5.759282876199846e-2,5.871879678770854e-3,2.3825569565770308e-3,7.628537833744076e-3


==> bench-results/uniplate.csv <==
Name,Mean,MeanLB,MeanUB,Stddev,StddevLB,StddevUB
main/map/small/uniplate,0.25202545346786587,0.24968043225497014,0.25440439129586867,2.980795426919819e-3,1.3714150254348356e-3,3.8320208458718693e-3
main/update/logic/uniplate,0.12054668186696121,0.11645331718554523,0.12498757682610058,6.29056887186754e-3,5.430963376611402e-3,7.260269575106839e-3
main/update/hsmodchar/uniplate,5.507338277823286e-2,5.0283476799619406e-2,5.7531603632599e-2,5.87233338722282e-3,2.4808476741393433e-3,7.5827976313229874e-3

